Diagrammatic Reasoning with Control as a Constructor, Applications to Quantum Circuits

Control is a fundamental concept in quantum and reversible computational models. It enables the conditional application of a transformation to a system, depending on the state of another system. We introduce a general framework for diagrammatic reasoning featuring control as a constructor. To this end, we provide an elementary axiomatization of control functors, extending the standard formalism of PROPs to controlled PROPs. As an application, we show that controlled PROPs facilitate diagrammatic reasoning for quantum circuits by introducing a simple and complete set of relations involving at most three qubits, whereas in the standard PROP setting any complete axiomatization necessarily requires relations acting on arbitrarily many qubits.

==> figures/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (31) at (0, 0) {$0$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$0$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$0$};
		\node [style=globalphase] (1) at (1.25, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (1) at (0, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (42) at (0, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (31) at (0, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/alpha1+alpha2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (42) at (0, 0) {$\alpha_1+\alpha_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/alpha1alpha2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (42) at (-0.5, 0) {$\alpha_1$};
		\node [style=globalphase] (43) at (1, 0) {$\alpha_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/beta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (31) at (0, 0) {$\beta$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=none] (4) at (0, 0) { };
		\node [style=blackancilla] (5) at (0, 0) { };
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center); 
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binitcalpha_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=whiteancilla] (8) at (-1, 0) {};
		\node [style=globalphase] (14) at (0, -1) {$\alpha$};
		\node [style=not] (15) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binitcalpha_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=globalphase] (14) at (0, -1) {$\alpha$};
		\node [style=blackancilla] (15) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/binitdef.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (1, 0) {};
		\node [style=none] (19) at (-0.75, 0) {};
		\node [style=not] (21) at (0.25, 0) {};
		\node [style=whiteancilla] (22) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bterm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 0) {};
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=blackancillaterm] (5) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/btermdef.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (1, 0) {};
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=not] (7) at (0, 0) {};
		\node [style=whiteancillaterm] (8) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/c0_bare.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1.25, 0) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=gate] (32) at (0, 0) {$Z(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/calpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1, 0) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=control] (30) at (0, 0) {};
		\node [style=globalphase] (31) at (0, -1) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
		\draw (30) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/calpha1+alpha2_bare.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43) at (-2.25, 0) {};
		\node [style=none] (44) at (2.25, 0) {};
		\node [style=gate] (46) at (0, 0) {$Z(\alpha_1+\alpha_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/calpha1calpha2_bare.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44) at (-2.75, 0) {};
		\node [style=none] (45) at (2.75, 0) {};
		\node [style=gate] (48) at (-1.25, 0) {$Z(\alpha_1)$};
		\node [style=gate] (49) at (1.25, 0) {$Z(\alpha_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/controlid_smc_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-1, 0) {};
		\node [style=none] (7) at (1, 0) {};
		\node [style=gate] (11) at (0, 0) {$f$};
		\node [style=none] (40) at (1.5, 0) {$C$};
		\node [style=none] (41) at (-1.5, 0) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/decoding_c0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1.25, 0) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=gate] (32) at (0, 0) {$Z(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/decoding_c0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1.25, 0) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=globalphase] (33) at (0, -1) {$0$};
		\node [style=control] (34) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
		\draw (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/decoding_c0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-0.75, 0) {};
		\node [style=none] (6) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/decoding_caddition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44) at (-2.75, 0) {};
		\node [style=none] (45) at (2.75, 0) {};
		\node [style=gate] (48) at (-1.25, 0) {$Z(\alpha_1)$};
		\node [style=gate] (49) at (1.25, 0) {$Z(\alpha_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/decoding_caddition_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43) at (-2.25, 0) {};
		\node [style=none] (44) at (2.25, 0) {};
		\node [style=gate] (46) at (0, 0) {$Z(\alpha_1+\alpha_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/f.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
		\node [style=gate] (4) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ginit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=greyancilla] (5) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/h.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1, 0) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=gate] (26) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/heuler_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (2) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/heulervar_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (9) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hh.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1.25, 0) {};
		\node [style=none] (6) at (2.25, 0) {};
		\node [style=gate] (26) at (-0.25, 0) {$H$};
		\node [style=gate] (27) at (1.25, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
		\node [style=none] (3) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id2small.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=none] (1) at (-1, -0.5) {};
		\node [style=none] (2) at (0, 0.25) {};
		\node [style=none] (3) at (-1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/involution_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.5) {};
		\node [style=none] (1) at (1, 0.5) {};
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=none] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minusalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (31) at (0, 0) {$-\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minuspi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (1) at (0, 0) {$-\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minuspi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (1) at (0, 0) {$-\pi$};
		\node [style=globalphase] (2) at (1.5, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minuspi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (1) at (0, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/minuspiover4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$-\nicefrac{\pi}{4}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/not-s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.65, 0) {};
		\node [style=none] (1) at (0.65, 0) {};
		\node [style=not] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=not] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/notdefz.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (3.5, 0) {};
		\node [style=gate] (15) at (-0.5, 0) {$H$};
		\node [style=gate] (18) at (2.5, 0) {$H$};
		\node [style=none] (19) at (-1.5, 0) {};
		\node [style=gate] (20) at (1, 0) {$Z(\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/notnot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.75, 0) {};
		\node [style=none] (2) at (2, 0) {};
		\node [style=not] (3) at (0, 0) {};
		\node [style=not] (4) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/notnot_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/notnotsmall.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=not] (2) at (-0.5, 0) {};
		\node [style=not] (3) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/paridentity_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (4) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (42) at (0, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/piover2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\nicefrac{\pi}{2}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/seqidentity_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (4) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/winit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.75, 0) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=whiteancilla] (6) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center);
	\end{pgfonlayer} 
\end{tikzpicture}


==> figures/winitlong.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.75, 0) {};
		\node [style=none] (3) at (0.75, 0) {};
		\node [style=whiteancilla] (4) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/winitwterm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.75, 0) {};
		\node [style=none] (3) at (0.5, 0) {};
		\node [style=whiteancilla] (4) at (-0.75, 0) {};
		\node [style=whiteancillaterm] (5) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wterm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 0) {};
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=whiteancillaterm] (5) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1.25, 0) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=gate] (26) at (0, 0) {$Z(\alpha)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zpiover2nminus1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-2, 0) {};
		\node [style=none] (6) at (2, 0) {};
		\node [style=gate] (26) at (0, 0) {$Z(\nicefrac{\pi}{2^{n-1}})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

